Finite Temperature Minimal Entangled Typical Thermal States Impurity Solver

We present a minimally entangled typical thermal state (METTS) quantum impurity solver for general multi-orbital systems at finite temperatures. We introduce an improved estimator for the single-particle Green's function that strongly reduces the large fluctuations at long imaginary time and low temperature, which were a severe limitation of the original algorithm. In combination with the fork tensor product states ansatz, we obtain a dynamical mean field theory (DMFT) quantum impurity solver, which we benchmark for single and three-band models down to low temperatures, including the effect of spin-orbit coupling in a realistic DMFT computation for the Hund's metal Sr$_2$RuO$_4$ down to low temperatures.

==> reply_to_referees.txt <==

We thank both referees for their clear understanding of the paper and the improvements and applications it enables, and for their constructive comments. Please see our responses below.

> ----------------------------------------------------------------------
> Report of the First Referee -- BM14598/Cao
> ----------------------------------------------------------------------
>
> The authors designed a new estimator for the green functions within
> the framework of METTS method for impurity problems. It has been
> convincingly shown that this improved estimator converges at large
> imaginary time faster than the conventional method. I think this work
> contains enough technological innovation for one of the computational
> methods for condensed matter physics, thus merits publication in PRB.
>
> Some minor and optional suggestions:
>
> 1. The manuscript looks rather technical - partly because the
> extensive uses of abbreviated terms, sometimes without explanation
> (e.g. CTHYB, TRIQS) and sometimes not used many times (e.g. DLR). I
> suggest the authors improving the writing to make the key idea more
> transparent to non-expert readers.

Thanks for this helpful feedback. We agree more explanation of these acronyms will improve the readability of the paper. Therefore we have now made the following changes:
- When mentioning CTHYB for the first time, we now write out the full algorithm name ``continuous-time hybridization expansion quantum Monte Carlo (CTHYB)''. Then in about five places thereafter, we now say ``CTHYB quantum Monte Carlo'' to give some more explanation.
- We have replaced TRIQS with ``the TRIQS software''. (TRIQS is the name of that software package.)
- When mentioning DLR, we have rewritten the sentence afterward to explain better what it is (further details would be too technical for this paper). Here is the new text:
``the compact discrete Lehmann representation (DLR) of the Green's function~\cite{Jason2022}. 
The DLR approach allows the Green's function on the whole imaginary time grid to
be efficiently constructed to high precision by merely computing its values on a modest
number of special $\tau$ points making up the ``DLR grid'', whose number grows only logarithmically with the inverse temperature.``
We hope the rewritten second sentence above explains that DLR is a mathematical approach to representing Green's functions, with the advantages described above.


> 2. Could the authors comment on whether this approach can be used
> within a broader context - beyond METTS or DMFT?

It is a good question and an oversight of ours not to comment on this. We have now added the following paragraph to the conclusion:
``Because both the improved $G(\tau)$ estimator and the METTS algorithm are quite general purpose, we expect the above improvements to be useful for studying strongly-correlated lattice models where METTS has already been used to compute thermodynamic properties \cite{WietekStripes2021,WietekMott2021,Feng2023}.
Having controlled access to the imaginary-time Green's function should help to understand scenarios such as the
disordered intermediate-$U$ phase of the triangular lattice Hubbard model \cite{WietekMott2021}.''


> ----------------------------------------------------------------------
> Report of the Second Referee -- BM14598/Cao
> ----------------------------------------------------------------------
>
> The importance of controlling the single particle Green function
> G(k,\tau) at long imaginary time stems from the fact that
> G(k,\tau=\beta/2) is a commonly used proxy for the low-frequency
> spectral response without resorting to a cumbersome analytic
> continuation of the imaginary-time data, Nandini Trivedi and Mohit
> Randeria, Phys. Rev. Lett. 75, 312 (1995).
>
> Specifically, by computing precisely the single particle Green
> function G(k,\tau) at the largest accessible imaginary-time difference
> \tau=\beta/2, one obtains an estimate for the quasiparticle residue
> Z(k,\omega =0) ~ \beta*G(k,\tau=\beta/2). In turn, the knowledge of
> Z(k) allows one to track the evolution of the Fermi surface structure
> upon approaching the metal-insulator transition and search for
> signatures of non-Fermi liquid behavior.
>
> Because of large variance in the METTS sampling at long imaginary
> times, the usage of METTS as an impurity solver in DMFT studies is
> currently limited to high temperatures. The present manuscript
> proposes an improved estimator for the single-particle Green’s
> function to overcome this limitation and to reduce numerical costs.
> The obtained impurity solver is properly benchmarked against a
> continuous time quantum Monte Carlo solver as applied to a multi
> orbital physics of Sr2RuO4. In addition, it allows one to handle the
> spin-orbit coupling term down to lower temperatures in comparison to
> CTQMC.
>
> I am happy to recommend the current version for publication in PRB. If
> possible, I would like to learn more about the performance and
> stability of the improved estimator upon approaching a
> doping/interaction-driven metal-insulator transition.

We thank the referee for the positive report we are also looking forward to seeing how the improved estimate will perform in challenging DMFT studies and studies of finite-temperature lattice models.


